Evidence for Electroweak Production of $W^{\pm}W^{\pm}jj$ in $pp$ Collisions at $\sqrt{s}=8$ TeV with the ATLAS Detector

This Letter presents the first study of $W^{\pm}W^{\pm}jj$, same-electric-charge diboson production in association with two jets, using 20.3 fb$^{-1}$ of proton--proton collision data at $\sqrt{s}=8$ TeV recorded by the ATLAS detector at the Large Hadron Collider. Events with two reconstructed same-charge leptons ($e^\pm e^\pm$, $e^\pm \mu^\pm$, and $\mu^\pm \mu^\pm$) and two or more jets are analyzed. Production cross sections are measured in two fiducial regions, with different sensitivities to the electroweak and strong production mechanisms. First evidence for $W^{\pm}W^{\pm}jj$ production and electroweak-only $W^{\pm}W^{\pm}jj$ production is observed with a significance of $4.5$ and $3.6$ standard deviations respectively. The measured production cross sections are in agreement with Standard Model predictions. Limits at 95% confidence level are set on anomalous quartic gauge couplings.

==> Metadata.txt <==
Title: Evidence for Electroweak Production of W±W±jj in pp Collisions at √s=8 TeV with the ATLAS Detector

Abstract:This Letter presents the first study of W±W±jj, same-electric-charge diboson production in association with two jets,
using 20.3 fb-1 of proton-proton collision data at  √s=8 TeV recorded by the ATLAS detector at
the Large Hadron Collider. Events with two reconstructed same-charge leptons (e±e±, e±μ±,  and μ±μ± ) and two or more jets are analyzed. Production cross sections are measured in two fiducial regions,
with different sensitivities to the electroweak and strong production mechanisms. First evidence for W±W±jj production and electroweak-only W±W±jj production
is observed with a significance of 4.5 and 3.6 standard deviations respectively. The measured production cross sections are in agreement with Standard Model predictions.
Limits at 95% confidence level are set on anomalous quartic gauge couplings.

Comments: 7 pages plus author list (20 pages total), 3 figures,2 tables, submitted to PRL, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2013-06/ 

CERN-PH-EP-2014-079

